Compression with Bayesian Implicit Neural Representations

Many common types of data can be represented as functions that map coordinates to signal values, such as pixel locations to RGB values in the case of an image. Based on this view, data can be compressed by overfitting a compact neural network to its functional representation and then encoding the network weights. However, most current solutions for this are inefficient, as quantization to low-bit precision substantially degrades the reconstruction quality. To address this issue, we propose overfitting variational Bayesian neural networks to the data and compressing an approximate posterior weight sample using relative entropy coding instead of quantizing and entropy coding it. This strategy enables direct optimization of the rate-distortion performance by minimizing the $\beta$-ELBO, and target different rate-distortion trade-offs for a given network architecture by adjusting $\beta$. Moreover, we introduce an iterative algorithm for learning prior weight distributions and employ a progressive refinement process for the variational posterior that significantly enhances performance. Experiments show that our method achieves strong performance on image and audio compression while retaining simplicity.

==> figures/ablation.tikz <==
\begin{tikzpicture}[scale=0.62]
\begin{axis}[
scale only axis,
width=5.5cm,
height=6cm,
grid=major,
xlabel={Rate (bpp)},
ylabel={RGB PSNR (dB)},
every axis label/.style={font=\large},
legend style={
    font=\small,
    legend pos=south east,
},
ymin=18, ymax=36,
]
%
% COMBINER
%
\addplot [black, inr] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/COMBINER.csv};   
\addlegendentry{COMBINER};
%
% Theoretically optimal
%
\addplot [red, dashed, inr] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/ablation/theoretically_optimal.csv};   
\addlegendentry{Theoretically optimal};
%
% No fine-tuning
%
\addplot [blue, inr] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/ablation/no_fine_tune.csv};   
\addlegendentry{No fine-tuning};
%
% No prior learning
%
\addplot [orange, inr] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/ablation/no_prior_learning.csv};   
\addlegendentry{No prior learning};
\end{axis}
\end{tikzpicture}

==> figures/audio.tikz <==
\begin{tikzpicture}[scale=0.62]
\begin{axis}[
scale only axis,
width=5.5cm,
height=6cm,
grid=major,
xlabel={Rate (kbps)},
ylabel={RGB PSNR (dB)},
every axis label/.style={font=\large},
legend style={
    font=\small,
    legend pos=south east,
},
ymin=38, ymax=49,
ytick={38,40,...,48},
]
%
% COMBINER
%
\addplot [black, inr] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/librispeech/combiner.csv};   
\addlegendentry{COMBINER};
%
% MP3
%
\addplot [blue, classical] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/librispeech/mp3.csv};   
\addlegendentry{MP3};
\end{axis}
\end{tikzpicture}

==> figures/cifar_kodak_rate_distortion.tikz <==
\pgfplotsset{
    every tick label/.style={font=\small},
    every axis title/.style={at={(0.5,0)},below,yshift=-24pt}
}

\tikzstyle{inr} = [mark=*, every mark/.append style={solid, scale=0.6}]
\tikzstyle{vae} = [thick, dotted, mark=triangle*, every mark/.append style={solid, rotate=180, scale=0.7}]
\tikzstyle{classical} = [dashed, mark=square*, every mark/.append style={solid, scale=0.6}]

\begin{tikzpicture}
\begin{groupplot}[
width=6cm,
height=3cm,
group style={
    group size=2 by 1,
},
grid=major,
xlabel={Rate (bpp)},
legend style={
    font=\small,
    yshift=4pt,
    legend columns=4,
    /tikz/every even column/.append style={column sep=1.08cm}
},
every axis title/.append style={yshift=-5},
]
%
% CIFAR-10
%
\nextgroupplot[
    title={(a) CIFAR-10 dataset},
    ylabel={RGB PSNR (dB)},
    x label style={font=\small},
    y label style={font=\small},
    legend to name=legend:methods,
    xmin=0, xmax=7.5,
    xtick={0,1,...,7},
    ymin=17, ymax=43,
    ytick={18, 22,...,40}
]
%
% COMBINER
%
\addplot [inr, black] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/COMBINER.csv};   
\addlegendentry{COMBINER (ours)};
%
% MSCN
%
\addplot [inr, pink] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/MSCN.csv};   
\addlegendentry{MSCN \citep{DBLP:journals/corr/abs-2205-08957}};
%
% COIN++
%
\addplot [inr, brown] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/COIN++.csv};   
\addlegendentry{COIN++ \citep{dupont2022coin++}};
%
% COIN
%
\addplot [inr, purple] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/COIN.csv};   
\addlegendentry{COIN \citep{coin2021dupont}};
%
% CVPR2020
%
\addplot [vae, green] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/CVPR2020.csv};   
\addlegendentry{CVPR2020 \citep{DBLP:conf/cvpr/ChengSTK20}};
%
% ICLR2018
%
\addplot [vae, red] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/ICLR2018.csv};   
\addlegendentry{ICLR2018 \citep{DBLP:conf/iclr/BalleMSHJ18}};
%
% BPG
%
\addplot [classical, blue] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/BPG.csv};
\addlegendentry{BPG};
%
% JPEG2000
%
\addplot [classical, orange] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/cifar/JPEG2000.csv};   
\addlegendentry{JPEG2000};
%
%
%
% Kodak
%
%
%
\nextgroupplot[
    x label style={font=\small},
    title={(b) Kodak dataset},
    clip marker paths=true,
    xmin=0, xmax=0.55,
    xtick={0,0.1,...,0.5},
    ymin=21, ymax=34,
    ytick={18, 20,...,32},
]
%
% COMBINER
%
\addplot [inr, black] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/COMBINER.csv};   
%
% MSCN
%
\addplot [inr, pink] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/MSCN.csv};   
%
% COIN++
%
\addplot [inr, brown] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/COIN++.csv};   
%
% COIN
%
\addplot [inr, purple] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/COIN.csv};   
%
% CVPR2020
%
\addplot [vae, green] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/CVPR2020.csv};   
%
% ICLR2018
%
\addplot [vae, red] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/ICLR2018.csv};   
%
% BPG
%
\addplot [classical, blue] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/BPG.csv};
%
% JPEG2000
%
\addplot [classical, orange] table [
x=bpp,
y=psnr,
col sep=comma,
] {figures/data/kodak/JPEG2000.csv};   

\end{groupplot}
\end{tikzpicture}

==> figures/data/ablation/no_fine_tune.csv <==
bpp,psnr
0.90625,23.793469501408442
1.390625,25.549465819278467
2.28125,27.970162742533308
3.5,30.16558714958007
4.453125,31.15674746946079


==> figures/data/ablation/no_prior_learning.csv <==
bpp,psnr
1.48,23.6170027488857
2.08,26.482845092416227
3.64,30.55473787819133


==> figures/data/ablation/theoretically_optimal.csv <==
bpp,psnr
0.90625,26.39274749546051
1.390625,29.285435025832232
2.28125,32.24382279548645
3.5,34.91281657085419


==> figures/data/cifar/BPG.csv <==
psnr,bpp
27.1120,1.0000
28.7406,1.2500
31.9736,1.8750
34.5311,2.5000
38.5664,3.7500
41.7340,5.0000


==> figures/data/cifar/COIN++.csv <==
psnr,bpp
24.2198,0.5485
27.0335,1.0985
28.9042,1.6473
30.4488,2.1952
32.4213,3.2943
33.6919,4.0571
35.2645,5.4060


==> figures/data/cifar/COIN.csv <==
psnr,bpp
25.7893,3.6094
27.4417,4.6406
29.0742,5.7969
30.6687,7.0781


==> figures/data/cifar/COMBINER.csv <==
psnr,bpp
25.5420,0.9062
28.2164,1.3906
31.1543,2.2812
33.6217,3.5000
34.7293,4.4531


==> figures/data/cifar/CVPR2020.csv <==
psnr,bpp
22.6325,0.3915
24.5307,0.5544
31.8220,1.3200
34.8618,1.7316
37.5871,2.2575
39.0196,2.6364
41.5937,3.3417


==> figures/data/cifar/ICLR2018.csv <==
psnr,bpp
19.2030,0.1900
22.5770,0.3700
26.8265,0.7465
29.4962,1.1120
32.1259,1.6309
34.1165,2.1128
36.8850,2.7907
38.3330,3.2330
41.1440,4.1443


==> figures/data/cifar/JPEG2000.csv <==
psnr,bpp
24.8489,3.0000
28.5082,3.8000
31.4157,4.6000
33.9221,5.4000
36.0953,6.2000


==> figures/data/cifar/MSCN.csv <==
psnr,bpp
24.2000,0.5330
26.9800,1.0250
29.1580,1.6530
30.9500,2.0300
32.3217,2.4900
34.0890,3.0638
35.1090,3.7735
36.1200,4.2100
36.9170,4.7700


==> figures/data/iternum.csv <==
thousands_of_iterations,psnr
2.148,28.57
3.290,28.633
5.214,28.663
6.546,28.689
10.956,28.759
17.388,28.831
30.260,28.883


==> figures/data/kodak/BPG.csv <==
psnr,bpp
26.1951,0.0678
28.6815,0.1610
31.5947,0.3516


==> figures/data/kodak/COIN++.csv <==
psnr,bpp
23.6818,0.0666
24.9267,0.1325
26.1425,0.2659
27.0320,0.3983


==> figures/data/kodak/COIN.csv <==
psnr,bpp
22.4080,0.0368
23.2050,0.0736
24.6411,0.1604
26.4121,0.3074
28.4080,0.6109


==> figures/data/kodak/COMBINER.csv <==
psnr,bpp
25.5656,0.0703
26.5854,0.1095
27.0933,0.1328
28.4746,0.2239
29.2030,0.2928


==> figures/data/kodak/CVPR2020.csv <==
psnr,bpp
28.5823,0.1196
29.9680,0.1838
31.3427,0.2710
33.3900,0.4174


==> figures/data/kodak/ICLR2018.csv <==
psnr,bpp
27.5816,0.1313
29.1967,0.2089
30.9722,0.3199
32.8382,0.4784


==> figures/data/kodak/JPEG2000.csv <==
psnr,bpp
31.0746,0.4793
30.3008,0.3986
29.6961,0.3418
29.1917,0.2986
28.7742,0.2657
28.0992,0.2176
27.5545,0.1844
27.1183,0.1595
26.4404,0.1258


==> figures/data/kodak/MSCN.csv <==
psnr,bpp
25.4140,0.0687
26.8130,0.1316
28.9050,0.2661
29.6660,0.3684
30.0550,0.5021


==> figures/data/librispeech/combiner.csv <==
bpp,psnr
5.36,39.57388295067681
15.594666666666667,43.86293192704519
24.4,45.47405223051707
33.541333333333334,45.9883396824201


==> figures/data/librispeech/mp3.csv <==
bpp,psnr
8.856,39.6645
17.112,43.3491
25.368,45.1838
33.624,47.4506


==> figures/iternum.tikz <==
\begin{tikzpicture}[scale=0.62]
\begin{axis}[
scale only axis,
width=5.5cm,
height=6cm,
grid=major,
xlabel={Number of iterations},
ylabel={RGB PSNR (dB)},
xtick={0, 10, 20, 30},
xticklabels={0, 10k, 20k, 30k},
every axis label/.style={font=\large},
legend style={
    font=\small,
    legend pos=south east,
},
ymin=28.5, ymax=28.95,
ytick={28.6,28.7,28.8,28.9},
]
%
% COMBINER
%
\addplot [black, inr] table [
x=thousands_of_iterations,
y=psnr,
col sep=comma,
] {figures/data/iternum.csv};   
\addlegendentry{COMBINER};
\end{axis}
\end{tikzpicture}
